Difference-in-differences with as few as two cross-sectional units -- A new perspective to the democracy-growth debate

Pooled panel analyses often mask heterogeneity in unit-specific treatment effects. This challenge, for example, crops up in studies of the impact of democracy on economic growth, where findings vary substantially due to differences in country composition. To address this challenge, this paper introduces the Temporal Difference-in-Differences (T-DiD) estimator that leverages temporal variation in the data to estimate unit-specific average treatment effects on the treated (ATT) with as few as two cross-sectional units. Under asymptotic parallel trends, limited anticipation, and temporal dependence conditions, the proposed DiD estimator is shown to be asymptotically normal. Provided at least two control units are available, the method is further complemented with an identification test that, unlike pre-trends tests, is more powerful and can detect violations of parallel trends in post-treatment periods. Empirical results using the DiD estimator suggest Benin's economy would have been 6.4% smaller on average over the 1993-2018 period had she not democratised.

==> figures/DemocracyIndexAll.txt <==
Year	Togo	Benin	Burkina	Niger	Nigeria
1960	0.153	0.2	0.2016	0.1038	0.1792
1961	0.1698	0.2304	0.2372	0.1252	0.1806
1962	0.1638	0.2304	0.2372	0.1238	0.1806
1963	0.1202	0.2304	0.2372	0.1244	0.1826
1964	0.1378	0.2222	0.2372	0.126	0.1796
1965	0.1378	0.2198	0.2282	0.1234	0.1712
1966	0.147	0.1436	0.1448	0.1196	0.1384
1967	0.0726	0.1436	0.14	0.1196	0.1098
1968	0.0696	0.1648	0.1402	0.1186	0.1094
1969	0.0672	0.1786	0.1402	0.1198	0.1094
1970	0.067	0.145	0.1468	0.1192	0.1096
1971	0.0672	0.1422	0.1436	0.119	0.1096
1972	0.068	0.1182	0.149	0.1188	0.112
1973	0.068	0.0964	0.149	0.1196	0.1112
1974	0.068	0.0944	0.1438	0.097	0.1112
1975	0.068	0.0934	0.142	0.087	0.1124
1976	0.068	0.0914	0.142	0.0872	0.1124
1977	0.0668	0.0914	0.1438	0.0872	0.115
1978	0.0666	0.0914	0.1646	0.0882	0.1268
1979	0.067	0.0922	0.1768	0.0878	0.1894
1980	0.0716	0.0988	0.2224	0.0866	0.2636
1981	0.0932	0.0988	0.141	0.0866	0.2644
1982	0.0932	0.0988	0.141	0.0878	0.2644
1983	0.0932	0.0988	0.1446	0.0882	0.2158
1984	0.093	0.0974	0.1444	0.0882	0.1194
1985	0.0934	0.0966	0.144	0.087	0.1216
1986	0.0938	0.0966	0.1442	0.087	0.1262
1987	0.0932	0.0972	0.1478	0.096	0.1274
1988	0.0932	0.097	0.1436	0.1054	0.1274
1989	0.093	0.0972	0.144	0.122	0.1298
1990	0.0982	0.2094	0.1436	0.2334	0.1362
1991	0.1668	0.3758	0.1658	0.2622	0.1374
1992	0.198	0.4768	0.2848	0.2556	0.1466
1993	0.2084	0.4768	0.3262	0.395	0.1572
1994	0.2196	0.4768	0.3262	0.403	0.1342
1995	0.2202	0.4976	0.3274	0.4038	0.1292
1996	0.2236	0.4926	0.3284	0.225	0.1292
1997	0.2232	0.4888	0.3392	0.276	0.133
1998	0.2152	0.4884	0.348	0.276	0.1724
1999	0.2086	0.4916	0.3546	0.2016	0.2908
2000	0.2138	0.492	0.3744	0.4074	0.3568
2001	0.212	0.491	0.3756	0.4072	0.3568
2002	0.2148	0.4904	0.3734	0.4076	0.3568
2003	0.2158	0.502	0.3722	0.41	0.3296
2004	0.2152	0.5	0.3748	0.4242	0.3194
2005	0.234	0.5284	0.3768	0.4424	0.3194
2006	0.2528	0.5532	0.4014	0.445	0.3214
2007	0.2668	0.5472	0.3998	0.4472	0.3186
2008	0.3178	0.5376	0.401	0.4444	0.323
2009	0.3182	0.5366	0.398	0.3358	0.3222
2010	0.3098	0.5372	0.414	0.2426	0.3338
2011	0.3118	0.5024	0.4204	0.4476	0.3766
2012	0.3114	0.4978	0.4226	0.5118	0.3868
2013	0.317	0.4968	0.4416	0.5138	0.4006
2014	0.337	0.497	0.4358	0.5112	0.4062
2015	0.3372	0.5414	0.309	0.5044	0.423
2016	0.3418	0.5954	0.5286	0.4624	0.4188

